The Procedural Content Generation Benchmark: An Open-source Testbed for Generative Challenges in Games

This paper introduces the Procedural Content Generation Benchmark for evaluating generative algorithms on different game content creation tasks. The benchmark comes with 12 game-related problems with multiple variants on each problem. Problems vary from creating levels of different kinds to creating rule sets for simple arcade games. Each problem has its own content representation, control parameters, and evaluation metrics for quality, diversity, and controllability. This benchmark is intended as a first step towards a standardized way of comparing generative algorithms. We use the benchmark to score three baseline algorithms: a random generator, an evolution strategy, and a genetic algorithm. Results show that some problems are easier to solve than others, as well as the impact the chosen objective has on quality, diversity, and controllability of the generated artifacts.

==> rebuttal.txt <==
Thanks to all the reviewers for the detailed review of the paper. Some of the questions have been shortly addressed in the main paper which we will discuss here and will hopefully expand on them in the camera-ready.

For the explanation of the quality, diversity, and controllability functions; they will be easy to check in the camera-ready version of the paper with the link to the repository of the framework with highly detailed documentation of every problem. These details were omitted due to the page limit.

A limitation that we mention in the paper is that solving problems in the benchmark doesn't mean that the generator can be used for any type of human player but it means that the generator is good for a specific hypothetical player where the evaluation functions were designed for. This was mentioned briefly in the introduction of the paper: "Reaching the maximum score on these problems does not necessitate that challenges in generating content for this game have all been overcome. It just means that this particular formulation of the problem with these particular criteria is solved.". For example, solving the Super Mario Bros problem doesn't mean you have the best generator for Mario levels but instead, you have a generator that can create playable Mario levels with 15 no-floating enemies and follow the same tile distribution as the original Mario levels. Even playability for Mario is not human but proxied using A* algorithms [1]. We will expand on this and mention it in the Conclusion section.

In the conclusion section, we also discussed the effect of having this benchmark on the PCG community: "We believe the PCG Benchmark is a first step towards comparing generative algorithms. We expect that it will assist PCG research and education, in a similar that the OpenAI Gym pushed RL research forward. We also believe that the benchmark is a great learning tool for newcomers to the field, as well as students.". We also talked about the limitations of other frameworks for PCG in the background section as they are usually focused on one game and trying to test an algorithm on a different problem/game might require too much adjustment (which could be rewriting the generator in a different programming language): "There are currently no unified benchmarks for PCG which encompass a variety of problems and facets of content generation.".

Another limitation of the framework that we didn't include due to page limits is that the benchmark doesn't try to solve generality in the PCG domain. This means that the framework is not designed to have one agent that can tackle all problems but is more similar to OpenAI Gym where each problem has its own representation and can be solved. This was mentioned in the PCG Benchmark section: "The framework follows design concepts as OpenAI Gym: each problem is independent and has its own representation and evaluation criteria.". We decided not to tackle it for the sake of simplicity, usability, and learnability and there are other frameworks that tackle this problem [2]. 

Regarding "ethically obligated to reflect in presenting this benchmark", this seems a bit of a stretch. We can not assume that everyone will be using the PCG benchmark (or blindly following any position paper), which would indeed stifle creativity. Academia does have trends that can be led by seminal papers, but it would be odd to include notes on implications should a paper become successful.

Overall, we think with the advancement in AI research and the new techniques that appear every day, it would be great to have a place where you can see the weaknesses and strengths of these different methods with low friction in the PCG domain. 

----------------

[1] Karakovskiy et al. "The mario ai benchmark and competitions." IEEE Transactions on Computational Intelligence and AI in Games, 2012.

[2] Khalifa et al. "General video game level generation." In Proceedings of the Genetic and Evolutionary Computation Conference, 2016.

==> reviews.txt <==
SUBMISSION: 15
TITLE: The Procedural Content Generation Benchmark: An Open-source Testbed for Generative Challenges in Games

-------------------------  METAREVIEW  ------------------------
This is a very interesting paper and relevant to the track. The paper introduces a comprehensive benchmark framework for PCG research, focusing on 12 diverse game contexts and criteria for evaluating quality, diversity, and controllability. The reviewers commended the framework for its thoughtful design and potential to significantly influence the PCG community. Especially elements such as the inclusion of criteria like diversity and controllability, as well as clear evaluation metrics was highlighted as a strength of this paper. Many interesting applications such as education, competitions, and future research were discussed.

However, also main concerns were raised that should be included in an resubmission of this paper. This includes mostly the lack of a critical reflection on the limitations and broader implications of the benchmark. One reviewer emphasized the need for discussing potential biases in the automated evaluation methods and the assumptions underlying the benchmark’s scope. Another highlighted the absence of engagement with possible downsides of benchmarking systems, such as their tendency to constrain research directions or perpetuate specific biases. Additionally, the paper was critiqued for not addressing limitations in diversity metrics, narrow algorithm selection, and restricted sample sizes in the experiments.


So while the benchmark is certainly recognized as a valuable contribution for this track / the research community, the reviewers strongly recommended a deeper discussion on its limitations, ethical considerations, and potential influence on the research community before it can be accepted as a full paper.

##################################################################################################################################################################

----------------------- REVIEW 1 ---------------------
SUBMISSION: 15
TITLE: The Procedural Content Generation Benchmark: An Open-source Testbed for Generative Challenges in Games
AUTHORS: Ahmed Khalifa, Roberto Gallotta, Matthew Barthet, Antonios Liapis, Julian Togelius and Georgios N. Yannakakis

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The article presents a benchmark with 12 different problems for Procedural Content Generation, with specific interfaces to follow and 3 metrics to define for each one: quality, diversity and controllability. Experiments compare 2 different evolutionary algorithms and random search on the set of problems for interesting analysis of the space proposed.

Overall, the paper is very well written and structured, with a large set of problems already included, quite varied in nature, and good motivation and placement in context.

Some limitations include the lack of details on the diversity metric in particular, as well as quality for some of the problems (e.g. If a level generated is to be declared solvable or not, what algorithm is used to play the level? Is that an actually good player, or is the metric not really reliable?), and its fairly narrow focus on algorithms used for testing (e.g. Literature review refers to quality diversity algorithms as one of the most popular, but it's not included in the study). The evaluation is also limited with only 10 solutions evaluated per algorithm. More discussion overall on the limitations of the current work and possible expansions could have been included.

Minor:
	- Figure 2 capture could include the type of fitness plotted.
Table 2 cuts the text such that less than 2 lines of the conclusions are below it. Better presentation could be considered for readability.

##################################################################################################################################################################

----------------------- REVIEW 2 ---------------------
SUBMISSION: 15
TITLE: The Procedural Content Generation Benchmark: An Open-source Testbed for Generative Challenges in Games
AUTHORS: Ahmed Khalifa, Roberto Gallotta, Matthew Barthet, Antonios Liapis, Julian Togelius and Georgios N. Yannakakis

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
In this article, the authors present their work developing a "PCG Benchmark" framework, intended to catalyze research in procedural generation in the same way that the GVGAI framework did for "generalized" game playing, and that AI Gym does for RL research. The proposed benchmark includes 12 different game contexts for generators, as well as evaluation criteria for diversity and controllability. Diversity is defined as the all-pairs distance between generated artifacts (where there must be a defined distance function for artifacts). Controllability is tested against a user-defined control parameter.

The framework is well-defined, and it is heartening to see that it includes criteria for diversity (which is possible to map onto expressive range in some ways) and controllability (a perennial challenge for content generation). The range of games seems reasonable, and it's interesting to think about generators that could span games as well as work within single games. I wish it were possible to download and play with the framework as part of the review process, but I understand review anonymization makes that a challenge. But given the examples the authors provide, I have no reason to believe the framework is anything other than sound and ready for use by others.

Overall, I think this framework will be well-used within the PCG research community, and will certainly have the intended effect. I can imagine teaching with this framework (as GVGAI and the Mario Framework have been useful in the past), and many future competitions, research papers, and workshops using this benchmarking system. It is likely to define an entire trajectory of future PCG research.

However, as a paper that aims to define an entire research trajectory and create a generalizable for use by an entire community, I am worried that there is absolutely no mention anywhere in the paper about potential limitations or downsides to this benchmark. The community has been significantly shaped by similar systems in the past, often to critique from others in the research community. The extreme prevalence of Mario-based level generators, for example, or the grandiose claims about "generalizability" in the GVGAI framework when all of the games are simple, 2D games. Systems such as this frame research within a community; the authors are thus ethically obligated to reflect in presenting this benchmark on the stance they are taking on this research framing. I would have liked to see questions such as these answered:

1. What are the assumptions the researchers are making about the kinds of research questions that could be explored through the framework? Are there kinds of PCG research that do not fit here? If so, what and why are they not included? If not, what is the justification for this being fully generalizable?

2. What are the benefits and drawbacks to fully automated assessment of controllability and diversity in output? The authors cite the bias in human judgment as a downside in competitions such as the Minecraft Settlement competition, yet these are not presented as downsides by the creators of the competition itself to my knowledge. Nor are algorithmic approaches to evaluation free from bias; rather, algorithmic approaches enshrine the bias and values held by those who create the algorithm. So, what are the biases here?

3. What are the signs that the community is ready for a benchmarking system, and what are potential signs that the community is ready to move on from them based on prior work in creating similar frameworks for research?

4. What are the limitations of prior similar systems, both in terms of what's possible to create as well as impact on a research community, and how might those limitations translate to this benchmark? How might they be mitigated? (It is good to discuss strengths as well, but these are both implicitly and explicitly stated in the paper already.)

5. What should researchers who use this benchmarking system keep in mind about how it shapes the research they are doing?

This paper has truly exciting potential, yet it also has significant and even somewhat dangerous weaknesses. I truly do not think the paper should be published without reflection on the implications of this benchmark on the research community; however, I also think it is possible the authors could include this for the camera ready deadline.
